Cross Domain Knowledge Transfer for Person Re-identification

Person Re-Identification (re-id) is a challenging task in computer vision, especially when there are limited training data from multiple camera views. In this paper, we pro- pose a deep learning based person re-identification method by transferring knowledge of mid-level attribute features and high-level classification features. Building on the idea that identity classification, attribute recognition and re- identification share the same mid-level semantic representations, they can be trained sequentially by fine-tuning one based on another. In our framework, we train identity classification and attribute recognition tasks from deep Convolutional Neural Network (dCNN) to learn person information. The information can be transferred to the person re-id task and improves its accuracy by a large margin. Further- more, a Long Short Term Memory(LSTM) based Recurrent Neural Network (RNN) component is extended by a spacial gate. This component is used in the re-id model to pay attention to certain spacial parts in each recurrent unit. Experimental results show that our method achieves 78.3% of rank-1 recognition accuracy on the CUHK03 benchmark.

==> cuhk03-sota.txt <==
Rank ITML   SDALF  KISSME  LDM    LMNN  Euclid  IDLA   DeepReID EDM    CAN    DNS    Ours
1    5.53   5.60   14.17   13.51  7.29  5.64   54.74  20.65    61.32  65.65  62.55  74.2
5    18.89  23.45  48.54   40.73  21.00 17.23   86.00  51.50    88.50  91.28  90.05  94.75
10   29.96  36.09  52.57   52.13  32.06 27.81   92.00  66.50    96.50  96.29  94.80  97.80
20   44.20  51.96  70.53   70.81  48.94 43.96   98.00  80.00    99.00  98.17  98.10  98.95
